Finite element discretizations for variable-order fractional diffusion problems

We present a finite element scheme for fractional diffusion problems with varying diffusivity and fractional order. We consider a symmetric integral form of these nonlocal equations defined on general geometries and in arbitrary bounded domains. A number of challenges are encountered when discretizing these equations. The first comes from the heterogeneous kernel singularity in the fractional integral operator. The second comes from the dense discrete operator with its quadratic growth in memory footprint and arithmetic operations. An additional challenge comes from the need to handle volume conditions-the generalization of classical local boundary conditions to the nonlocal setting. Satisfying these conditions requires that the effect of the whole domain, including both the interior and exterior regions, can be computed on every interior point in the discretization. Performed directly, this would result in quadratic complexity. To address these challenges, we propose a strategy that decomposes the stiffness matrix into three components. The first is a sparse matrix that handles the singular near-field separately and is computed by adapting singular quadrature techniques available for the homogeneous case to the case of spatially variable order. The second component handles the remaining smooth part of the near-field as well as the far field and is approximated by a hierarchical $\mathcal{H}^{2}$ matrix that maintains linear complexity in storage and operations. The third component handles the effect of the global mesh at every node and is written as a weighted mass matrix whose density is computed by a fast-multipole type method. The resulting algorithm has therefore overall linear space and time complexity. Analysis of the consistency of the stiffness matrix is provided and numerical experiments are conducted to illustrate the convergence and performance of the proposed algorithm.

==> figures/result_disk.txt <==
[13:13:02] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = AssemblingTest.TestInfiniteDomain
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from AssemblingTest
[ RUN      ] AssemblingTest.TestInfiniteDomain
Make grid, CPU/wall time: 1.83678s / 1.85732s.
Number of cells: 98304
Number of degrees of freedom: 49409
Number of active degrees of freedom: 48897
Setup systems, CPU/wall time: 1.87546s / 1.58303s.
Assemble near-field sparse matrix., CPU/wall time: 9514.09s / 3612.24s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     10
    Level:     1 2 4 8 16 32 64 128 256 512
Hmatrix memory usage before compression: 1.10966 (dense) 1.58337 (low rank) 2.69302 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 24952.3s / 2357.87s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     13
    Level:     1 2 4 8 16 32 64 128 256 512 1024 2048 4096
Hmatrix memory usage before compression: 5.7614 (dense) 12.5139 (low rank) 18.2753 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 7785.61s / 2476.2s.
SOLVE: 174 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 704.489s / 126.143s.
 L2 error: 0.000841366


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |   4.3e+04s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |   2.5e+04s |        58% |
| Assemble far-field diagonal matrix |         1 |  7.79e+03s |        18% |
| Assemble near-field sparse matrix. |         1 |  9.51e+03s |        22% |
| Make grid                          |         1 |      1.84s |         0% |
| Setup systems                      |         1 |      1.88s |         0% |
| Solve                              |         1 |       704s |       1.6% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |  8.58e+03s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |  2.36e+03s |        27% |
| Assemble far-field diagonal matrix |         1 |  2.48e+03s |        29% |
| Assemble near-field sparse matrix. |         1 |  3.61e+03s |        42% |
| Make grid                          |         1 |      1.86s |         0% |
| Setup systems                      |         1 |      1.58s |         0% |
| Solve                              |         1 |       126s |       1.5% |
+------------------------------------+-----------+------------+------------+

[       OK ] AssemblingTest.TestInfiniteDomain (8582035 ms)
[----------] 1 test from AssemblingTest (8582036 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (8582036 ms total)
[  PASSED  ] 1 test.
[15:51:15] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
^C
[15:52:17] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = AssemblingTest.TestInfiniteDomain
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from AssemblingTest
[ RUN      ] AssemblingTest.TestInfiniteDomain
Make grid, CPU/wall time: 0.451108s / 0.476402s.
Number of cells: 24576
Number of degrees of freedom: 12417
Number of active degrees of freedom: 12161
Setup systems, CPU/wall time: 0.471057s / 0.438472s.
Assemble near-field sparse matrix., CPU/wall time: 2284.17s / 842.798s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     8
    Level:     1 2 4 8 16 32 64 128
Hmatrix memory usage before compression: 0.264503 (dense) 0.324509 (low rank) 0.589012 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 5824.1s / 551.623s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     11
    Level:     1 2 4 8 16 32 64 128 256 512 1024
Hmatrix memory usage before compression: 1.41977 (dense) 2.94712 (low rank) 4.36689 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 1898.36s / 574.546s.
SOLVE: 97 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 122.134s / 15.8633s.
 L2 error: 0.0024981


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |  1.01e+04s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |  5.82e+03s |        57% |
| Assemble far-field diagonal matrix |         1 |   1.9e+03s |        19% |
| Assemble near-field sparse matrix. |         1 |  2.28e+03s |        23% |
| Make grid                          |         1 |     0.451s |         0% |
| Setup systems                      |         1 |     0.471s |         0% |
| Solve                              |         1 |       122s |       1.2% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |  1.99e+03s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |       552s |        28% |
| Assemble far-field diagonal matrix |         1 |       575s |        29% |
| Assemble near-field sparse matrix. |         1 |       843s |        42% |
| Make grid                          |         1 |     0.476s |         0% |
| Setup systems                      |         1 |     0.438s |         0% |
| Solve                              |         1 |      15.9s |       0.8% |
+------------------------------------+-----------+------------+------------+

[       OK ] AssemblingTest.TestInfiniteDomain (1987270 ms)
[----------] 1 test from AssemblingTest (1987270 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (1987270 ms total)
[  PASSED  ] 1 test.
[16:34:33] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = AssemblingTest.TestInfiniteDomain
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from AssemblingTest
[ RUN      ] AssemblingTest.TestInfiniteDomain
Make grid, CPU/wall time: 0.114694s / 0.110904s.
Number of cells: 6144
Number of degrees of freedom: 3137
Number of active degrees of freedom: 3009
Setup systems, CPU/wall time: 0.120603s / 0.101298s.
Assemble near-field sparse matrix., CPU/wall time: 553.666s / 205.433s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     6
    Level:     1 2 4 8 16 32
Hmatrix memory usage before compression: 0.054526 (dense) 0.048169 (low rank) 0.102695 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1133.4s / 104.686s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     9
    Level:     1 2 4 8 16 32 64 128 256
Hmatrix memory usage before compression: 0.338166 (dense) 0.687007 (low rank) 1.02517 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 427.102s / 128.922s.
SOLVE: 60 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 19.3059s / 1.73971s.
 L2 error: 0.00474724


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |  2.14e+03s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |  1.13e+03s |        53% |
| Assemble far-field diagonal matrix |         1 |       427s |        20% |
| Assemble near-field sparse matrix. |         1 |       554s |        26% |
| Make grid                          |         1 |     0.115s |         0% |
| Setup systems                      |         1 |     0.121s |         0% |
| Solve                              |         1 |      19.3s |       0.9% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |       441s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |       105s |        24% |
| Assemble far-field diagonal matrix |         1 |       129s |        29% |
| Assemble near-field sparse matrix. |         1 |       205s |        47% |
| Make grid                          |         1 |     0.111s |         0% |
| Setup systems                      |         1 |     0.101s |         0% |
| Solve                              |         1 |      1.74s |      0.39% |
+------------------------------------+-----------+------------+------------+

[       OK ] AssemblingTest.TestInfiniteDomain (441422 ms)
[----------] 1 test from AssemblingTest (441422 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (441422 ms total)
[  PASSED  ] 1 test.
[17:19:43] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = AssemblingTest.TestInfiniteDomain
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from AssemblingTest
[ RUN      ] AssemblingTest.TestInfiniteDomain
Make grid, CPU/wall time: 0.032355s / 0.0288301s.
Number of cells: 1536
Number of degrees of freedom: 801
Number of active degrees of freedom: 737
Setup systems, CPU/wall time: 0.034531s / 0.028864s.
Assemble near-field sparse matrix., CPU/wall time: 134.601s / 51.2655s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     4
    Level:     1 2 4 8
Hmatrix memory usage before compression: 0.00838861 (dense) 0.00275462 (low rank) 0.0111432 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 161.106s / 16.8165s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     7
    Level:     1 2 4 8 16 32 64
Hmatrix memory usage before compression: 0.0796918 (dense) 0.130653 (low rank) 0.210344 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 77.9111s / 24.0884s.
SOLVE: 42 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 2.35157s / 0.305046s.
 L2 error: 0.00973731


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |       377s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |       161s |        43% |
| Assemble far-field diagonal matrix |         1 |      77.9s |        21% |
| Assemble near-field sparse matrix. |         1 |       135s |        36% |
| Make grid                          |         1 |    0.0324s |         0% |
| Setup systems                      |         1 |    0.0345s |         0% |
| Solve                              |         1 |      2.35s |      0.62% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |      92.7s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |      16.8s |        18% |
| Assemble far-field diagonal matrix |         1 |      24.1s |        26% |
| Assemble near-field sparse matrix. |         1 |      51.3s |        55% |
| Make grid                          |         1 |    0.0288s |         0% |
| Setup systems                      |         1 |    0.0289s |         0% |
| Solve                              |         1 |     0.305s |      0.33% |
+------------------------------------+-----------+------------+------------+

[       OK ] AssemblingTest.TestInfiniteDomain (92671 ms)
[----------] 1 test from AssemblingTest (92671 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (92671 ms total)
[  PASSED  ] 1 test.
[17:51:49] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = AssemblingTest.TestInfiniteDomain
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from AssemblingTest
[ RUN      ] AssemblingTest.TestInfiniteDomain
Make grid, CPU/wall time: 0.011768s / 0.00881048s.
Number of cells: 384
Number of degrees of freedom: 209
Number of active degrees of freedom: 177
Setup systems, CPU/wall time: 0.010664s / 0.00863701s.
Assemble near-field sparse matrix., CPU/wall time: 30.4339s / 11.3289s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     2
    Level:     1 2
Hmatrix memory usage before compression: 0.000524288 (dense) 0.0006002 (low rank) 0.00112449 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 6.66591s / 1.28188s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     5
    Level:     1 2 4 8 16
Hmatrix memory usage before compression: 0.0152044 (dense) 0.0206223 (low rank) 0.0358267 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 12.1053s / 3.30956s.
SOLVE: 23 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.252151s / 0.0232821s.
 L2 error: 0.0250175


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |      49.8s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |      6.67s |        13% |
| Assemble far-field diagonal matrix |         1 |      12.1s |        24% |
| Assemble near-field sparse matrix. |         1 |      30.4s |        61% |
| Make grid                          |         1 |    0.0118s |         0% |
| Setup systems                      |         1 |    0.0107s |         0% |
| Solve                              |         1 |     0.252s |      0.51% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |        16s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         1 |      1.28s |         8% |
| Assemble far-field diagonal matrix |         1 |      3.31s |        21% |
| Assemble near-field sparse matrix. |         1 |      11.3s |        71% |
| Make grid                          |         1 |   0.00881s |         0% |
| Setup systems                      |         1 |   0.00864s |         0% |
| Solve                              |         1 |    0.0233s |      0.15% |
+------------------------------------+-----------+------------+------------+

[       OK ] AssemblingTest.TestInfiniteDomain (15999 ms)
[----------] 1 test from AssemblingTest (15999 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (15999 ms total)
[  PASSED  ] 1 test.
[17:52:55] wenyulei:tests git:(main*) $ ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = AssemblingTest.TestInfiniteDomain
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from AssemblingTest
[ RUN      ] AssemblingTest.TestInfiniteDomain
Make grid, CPU/wall time: 0.004746s / 0.00321602s.
Number of cells: 96
Number of degrees of freedom: 57
Number of active degrees of freedom: 41
Setup systems, CPU/wall time: 0.004846s / 0.00379307s.
Assemble near-field sparse matrix., CPU/wall time: 6.08256s / 2.48289s.
[1]    3255 segmentation fault  ./tests --gtest_filter=AssemblingTest.TestInfiniteDomain
[17:53:10] wenyulei:tests git:(main*) $ 


[17:57:46] wenyulei:tests git:(main*) $ ./tests --gtest_filter=H2Tester.TestConvergence
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = H2Tester.TestConvergence
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from H2Tester
[ RUN      ] H2Tester.TestConvergence
Cycle 0: 
... Making grid ...
... Setup system ...
Number of cells: 168
Number of degrees of freedom: 81
Number of active degrees of freedom: 9
Setup systems, CPU/wall time: 0.005876s / 0.0164076s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 1.87192s / 0.779038s.
KDtree Info:
    Leaf size: 16
    Dimension: 2
    Depth:     1
    Level:     1
Hmatrix memory usage before compression: 2.048e-06 (dense) 0.000132732 (low rank) 0.00013478 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 0.154412s / 0.0194429s.
KDtree Info:
    Leaf size: 100
    Dimension: 2
    Depth:     3
    Level:     1 2 4
Hmatrix memory usage before compression: 0.00128 (dense) 0.00120964 (low rank) 0.00248964 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 0.999534s / 0.189794s.
... Solving discrete system ...
SOLVE: 9 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.036918s / 0.00317441s.
L2 error    : 0.219574
Linfty error: 0.23726
Cycle 1: 
... Refine grid ...
... Setup system ...
Number of cells: 680
Number of degrees of freedom: 289
Number of active degrees of freedom: 49
Setup systems, CPU/wall time: 0.14518s / 0.013319s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 9.06132s / 3.26222s.
KDtree Info:
    Leaf size: 32
    Dimension: 2
    Depth:     2
    Level:     1 2
Hmatrix memory usage before compression: 3.2768e-05 (dense) 0.000413832 (low rank) 0.0004466 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1.565s / 0.135485s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     5
    Level:     1 2 4 8 16
Hmatrix memory usage before compression: 0.0131072 (dense) 0.0210918 (low rank) 0.034199 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 16.2299s / 4.11773s.
... Solving discrete system ...
SOLVE: 26 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.236322s / 0.0243545s.
L2 error    : 0.176923
Linfty error: 0.162847
solution self-consistant l2 error:      0.288806
solution self-consistant linfty error:  0.482293
rhs self-consistant l2 error:           22.0237
rhs self-consistant linfty error :      40.4827
Cycle 2: 
... Refine grid ...
... Setup system ...
Number of cells: 2728
Number of degrees of freedom: 1089
Number of active degrees of freedom: 225
Setup systems, CPU/wall time: 0.571695s / 0.0526788s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 44.1698s / 16.0025s.
KDtree Info:
    Leaf size: 64
    Dimension: 2
    Depth:     3
    Level:     1 2 4
Hmatrix memory usage before compression: 0.000524288 (dense) 0.00106961 (low rank) 0.0015939 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 15.6407s / 1.6485s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     7
    Level:     1 2 4 8 16 32 64
Hmatrix memory usage before compression: 0.0634388 (dense) 0.14237 (low rank) 0.205809 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 117.508s / 32.2577s.
... Solving discrete system ...
SOLVE: 58 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.625727s / 0.0633667s.
L2 error    : 0.097426
Linfty error: 0.0855826
solution self-consistant l2 error:      0.093102
solution self-consistant linfty error:  0.239201
rhs self-consistant l2 error:           15.3685
rhs self-consistant linfty error :      40.5296
Cycle 3: 
... Refine grid ...
... Setup system ...
Number of cells: 10920
Number of degrees of freedom: 4225
Number of active degrees of freedom: 961
Setup systems, CPU/wall time: 0.596377s / 0.168577s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 214.384s / 72.2858s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     4
    Level:     1 2 4 8
Hmatrix memory usage before compression: 0.00786432 (dense) 0.00322401 (low rank) 0.0110883 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 280.28s / 24.3954s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     9
    Level:     1 2 4 8 16 32 64 128 256
Hmatrix memory usage before compression: 0.277348 (dense) 0.71185 (low rank) 0.989198 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 569.822s / 162.305s.
... Solving discrete system ...
SOLVE: 127 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 4.63642s / 0.422925s.
L2 error    : 0.049683
Linfty error: 0.0559548
solution self-consistant l2 error:      0.0324051
solution self-consistant linfty error:  0.108732
rhs self-consistant l2 error:           10.806
rhs self-consistant linfty error :      40.5124
Cycle 4: 
... Refine grid ...
... Setup system ...
Number of cells: 43688
Number of degrees of freedom: 16641
Number of active degrees of freedom: 3969
Setup systems, CPU/wall time: 0.645202s / 0.532095s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 879.443s / 293.736s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     6
    Level:     1 2 4 8 16 32
Hmatrix memory usage before compression: 0.0487588 (dense) 0.0427809 (low rank) 0.0915397 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1877.14s / 166.591s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     11
    Level:     1 2 4 8 16 32 64 128 256 512 1024
Hmatrix memory usage before compression: 1.15815 (dense) 3.15991 (low rank) 4.31806 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 2527.97s / 732.665s.
... Solving discrete system ...
SOLVE: 258 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 77.5089s / 7.24647s.
L2 error    : 0.0239012
Linfty error: 0.0351479
solution self-consistant l2 error:      0.0134441
solution self-consistant linfty error:  0.0485274
rhs self-consistant l2 error:           7.61971
rhs self-consistant linfty error :      40.5124
Cycle 5: 
... Refine grid ...
... Setup system ...
Number of cells: 174760
Number of degrees of freedom: 66049
Number of active degrees of freedom: 16129
Setup systems, CPU/wall time: 2.48208s / 2.04873s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 3638.05s / 1222.05s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     8
    Level:     1 2 4 8 16 32 64 128
Hmatrix memory usage before compression: 0.239337 (dense) 0.266165 (low rank) 0.505503 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 9628.59s / 863.237s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     13
    Level:     1 2 4 8 16 32 64 128 256 512 1024 2048 4096
Hmatrix memory usage before compression: 4.7317 (dense) 13.8802 (low rank) 18.6119 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 11218.9s / 3263.61s.
... Solving discrete system ...
SOLVE: 598 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 840.489s / 89.5204s.
L2 error    : 0.0112096
Linfty error: 0.021799
solution self-consistant l2 error:      0.00587388
solution self-consistant linfty error:  0.0225742
rhs self-consistant l2 error:           5.38041
rhs self-consistant linfty error :      40.5124
Cycle 6: 
... Refine grid ...
... Setup system ...
Number of cells: 699048
Number of degrees of freedom: 263169
Number of active degrees of freedom: 65025
Setup systems, CPU/wall time: 9.83548s / 8.12201s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
^C
[20:25:06] wenyulei:tests git:(main*) $ ./tests --gtest_filter=H2Tester.TestConvergence
^C
[20:26:28] wenyulei:tests git:(main*) $ ./tests --gtest_filter=H2Tester.TestConvergence
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = H2Tester.TestConvergence
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from H2Tester
[ RUN      ] H2Tester.TestConvergence
Cycle 0: 
... Making grid ...
... Setup system ...
Number of cells: 168
Number of degrees of freedom: 81
Number of active degrees of freedom: 9
Setup systems, CPU/wall time: 0.006335s / 0.00494384s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 1.92134s / 0.775006s.
KDtree Info:
    Leaf size: 16
    Dimension: 2
    Depth:     1
    Level:     1
Hmatrix memory usage before compression: 2.048e-06 (dense) 0.000132732 (low rank) 0.00013478 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 0.150456s / 0.0192398s.
KDtree Info:
    Leaf size: 100
    Dimension: 2
    Depth:     3
    Level:     1 2 4
Hmatrix memory usage before compression: 0.00128 (dense) 0.00120964 (low rank) 0.00248964 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 1.00614s / 0.186877s.
... Solving discrete system ...
SOLVE: 9 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.03708s / 0.00319286s.
 L2 error: 0.250547
 Linfty error: 0.648951
Cycle 1: 
... Refine grid ...
... Setup system ...
Number of cells: 680
Number of degrees of freedom: 289
Number of active degrees of freedom: 49
Setup systems, CPU/wall time: 0.11034s / 0.0135115s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 9.28076s / 3.36941s.
KDtree Info:
    Leaf size: 32
    Dimension: 2
    Depth:     2
    Level:     1 2
Hmatrix memory usage before compression: 3.2768e-05 (dense) 0.000413832 (low rank) 0.0004466 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1.46388s / 0.126472s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     5
    Level:     1 2 4 8 16
Hmatrix memory usage before compression: 0.0131072 (dense) 0.0210918 (low rank) 0.034199 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 15.3745s / 3.79075s.
... Solving discrete system ...
SOLVE: 27 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.23984s / 0.0249483s.
 L2 error: 0.180266
 Linfty error: 0.485406
solution self-consistant l2 error:      0.0793085
solution self-consistant linfty error:  0.218513
rhs self-consistant l2 error:           11.3953
rhs self-consistant linfty error :      69.9015
Cycle 2: 
... Refine grid ...
... Setup system ...
Number of cells: 2728
Number of degrees of freedom: 1089
Number of active degrees of freedom: 225
Setup systems, CPU/wall time: 0.532426s / 0.0553161s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 46.3369s / 15.6992s.
KDtree Info:
    Leaf size: 64
    Dimension: 2
    Depth:     3
    Level:     1 2 4
Hmatrix memory usage before compression: 0.000524288 (dense) 0.00106961 (low rank) 0.0015939 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 15.3496s / 1.58026s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     7
    Level:     1 2 4 8 16 32 64
Hmatrix memory usage before compression: 0.0634388 (dense) 0.14237 (low rank) 0.205809 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 115.49s / 31.0822s.
... Solving discrete system ...
SOLVE: 60 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.653663s / 0.0646883s.
 L2 error: 0.0535594
 Linfty error: 0.18109
solution self-consistant l2 error:      0.127942
solution self-consistant linfty error:  0.323977
rhs self-consistant l2 error:           20.6563
rhs self-consistant linfty error :      126.333
Cycle 3: 
... Refine grid ...
... Setup system ...
Number of cells: 10920
Number of degrees of freedom: 4225
Number of active degrees of freedom: 961
Setup systems, CPU/wall time: 0.182492s / 0.152049s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 217.278s / 72.9908s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     4
    Level:     1 2 4 8
Hmatrix memory usage before compression: 0.00786432 (dense) 0.00322401 (low rank) 0.0110883 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 280.591s / 24.1268s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     9
    Level:     1 2 4 8 16 32 64 128 256
Hmatrix memory usage before compression: 0.277348 (dense) 0.71185 (low rank) 0.989198 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 579.721s / 160.842s.
... Solving discrete system ...
SOLVE: 137 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 4.78806s / 0.427152s.
 L2 error: 0.0143664
 Linfty error: 0.0538882
solution self-consistant l2 error:      0.0396031
solution self-consistant linfty error:  0.15031
rhs self-consistant l2 error:           6.54758
rhs self-consistant linfty error :      59.8001
Cycle 4: 
... Refine grid ...
... Setup system ...
Number of cells: 43688
Number of degrees of freedom: 16641
Number of active degrees of freedom: 3969
Setup systems, CPU/wall time: 0.609788s / 0.508955s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 916.837s / 305.994s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     6
    Level:     1 2 4 8 16 32
Hmatrix memory usage before compression: 0.0487588 (dense) 0.0427809 (low rank) 0.0915397 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1873s / 162.503s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     11
    Level:     1 2 4 8 16 32 64 128 256 512 1024
Hmatrix memory usage before compression: 1.15815 (dense) 3.15991 (low rank) 4.31806 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 2593.74s / 711.749s.
... Solving discrete system ...
SOLVE: 281 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 83.0863s / 7.68431s.
 L2 error: 0.00443788
 Linfty error: 0.0168007
solution self-consistant l2 error:      0.0101408
solution self-consistant linfty error:  0.0436667
rhs self-consistant l2 error:           1.76544
rhs self-consistant linfty error :      18.4273
Cycle 5: 
... Refine grid ...
... Setup system ...
Number of cells: 174760
Number of degrees of freedom: 66049
Number of active degrees of freedom: 16129
Setup systems, CPU/wall time: 2.40733s / 1.99152s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 3617.85s / 1199.46s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     8
    Level:     1 2 4 8 16 32 64 128
Hmatrix memory usage before compression: 0.239337 (dense) 0.266165 (low rank) 0.505503 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 9529.93s / 868.478s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     13
    Level:     1 2 4 8 16 32 64 128 256 512 1024 2048 4096
Hmatrix memory usage before compression: 4.7317 (dense) 13.8802 (low rank) 18.6119 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 11242.3s / 3205.12s.
... Solving discrete system ...
SOLVE: 553 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 759.451s / 82.5235s.
 L2 error: 0.00186443
 Linfty error: 0.0067984
solution self-consistant l2 error:      0.00271615
solution self-consistant linfty error:  0.0118446
rhs self-consistant l2 error:           0.440196
rhs self-consistant linfty error :      4.70785

n cells n dofs true_error_l2 sol_sc_l2 sol_sc_linfty rhs_sc_l2 rhs_sc_linfty 
    512     49     1.803e-01 7.931e-02     2.185e-01 1.140e+01     6.990e+01 
   2048    225     5.356e-02 1.279e-01     3.240e-01 2.066e+01     1.263e+02 
   8192    961     1.437e-02 3.960e-02     1.503e-01 6.548e+00     5.980e+01 
  32768   3969     4.438e-03 1.014e-02     4.367e-02 1.765e+00     1.843e+01 
 131072  16129     1.864e-03 2.716e-03     1.184e-02 4.402e-01     4.708e+00 


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |  3.19e+04s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         6 |  1.17e+04s |        37% |
| Assemble far-field diagonal matrix |         6 |  1.45e+04s |        46% |
| Assemble near-field sparse matrix. |         6 |  4.81e+03s |        15% |
| Setup systems                      |         6 |      3.85s |         0% |
| Solve                              |         6 |       848s |       2.7% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |  6.88e+03s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         6 |  1.06e+03s |        15% |
| Assemble far-field diagonal matrix |         6 |  4.11e+03s |        60% |
| Assemble near-field sparse matrix. |         6 |   1.6e+03s |        23% |
| Setup systems                      |         6 |      2.73s |         0% |
| Solve                              |         6 |      90.7s |       1.3% |
+------------------------------------+-----------+------------+------------+

[       OK ] H2Tester.TestConvergence (6877633 ms)
[----------] 1 test from H2Tester (6877633 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (6877633 ms total)
[  PASSED  ] 1 test.
[22:22:10] wenyulei:tests git:(main*) $ open .
[11:55:08] wenyulei:tests git:(main*) $ ./tests --gtest_filter=H2Tester.TestConvergence
-------------------------------------------------------
Number of CPUs running for the tests   : 12
Number of Threads running for the tests: 12
-------------------------------------------------------
Note: Google Test filter = H2Tester.TestConvergence
[==========] Running 1 test from 1 test suite.
[----------] Global test environment set-up.
[----------] 1 test from H2Tester
[ RUN      ] H2Tester.TestConvergence
Cycle 0: 
... Making grid ...
... Setup system ...
Number of cells: 168
Number of degrees of freedom: 81
Number of active degrees of freedom: 9
Setup systems, CPU/wall time: 0.006017s / 0.0177125s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 1.85965s / 0.76797s.
KDtree Info:
    Leaf size: 16
    Dimension: 2
    Depth:     1
    Level:     1
Hmatrix memory usage before compression: 2.048e-06 (dense) 0.000132732 (low rank) 0.00013478 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 0.140552s / 0.02022s.
KDtree Info:
    Leaf size: 100
    Dimension: 2
    Depth:     3
    Level:     1 2 4
Hmatrix memory usage before compression: 0.00128 (dense) 0.00120964 (low rank) 0.00248964 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 1.01169s / 0.188162s.
... Solving discrete system ...
SOLVE: 9 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.036041s / 0.00308351s.
L2 error    : 0.24482
Linfty error: 0.259791
Cycle 1: 
... Refine grid ...
... Setup system ...
Number of cells: 680
Number of degrees of freedom: 289
Number of active degrees of freedom: 49
Setup systems, CPU/wall time: 0.153063s / 0.013459s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 8.59886s / 3.24376s.
KDtree Info:
    Leaf size: 32
    Dimension: 2
    Depth:     2
    Level:     1 2
Hmatrix memory usage before compression: 3.2768e-05 (dense) 0.000413832 (low rank) 0.0004466 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1.50334s / 0.133815s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     5
    Level:     1 2 4 8 16
Hmatrix memory usage before compression: 0.0131072 (dense) 0.0210918 (low rank) 0.034199 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 15.8832s / 3.99562s.
... Solving discrete system ...
SOLVE: 22 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.273861s / 0.0296263s.
L2 error    : 0.175393
Linfty error: 0.157531
solution self-consistant l2 error:      0.256706
solution self-consistant linfty error:  0.471933
rhs self-consistant l2 error:           22.0237
rhs self-consistant linfty error :      40.4827
Cycle 2: 
... Refine grid ...
... Setup system ...
Number of cells: 2728
Number of degrees of freedom: 1089
Number of active degrees of freedom: 225
Setup systems, CPU/wall time: 0.474448s / 0.0540015s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 46.7841s / 16.081s.
KDtree Info:
    Leaf size: 64
    Dimension: 2
    Depth:     3
    Level:     1 2 4
Hmatrix memory usage before compression: 0.000524288 (dense) 0.00106961 (low rank) 0.0015939 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 15.7031s / 1.61513s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     7
    Level:     1 2 4 8 16 32 64
Hmatrix memory usage before compression: 0.0634388 (dense) 0.14237 (low rank) 0.205809 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 117.219s / 32.4366s.
... Solving discrete system ...
SOLVE: 36 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 0.31225s / 0.0306336s.
L2 error    : 0.0990927
Linfty error: 0.092322
solution self-consistant l2 error:      0.0846862
solution self-consistant linfty error:  0.226909
rhs self-consistant l2 error:           15.3685
rhs self-consistant linfty error :      40.5296
Cycle 3: 
... Refine grid ...
... Setup system ...
Number of cells: 10920
Number of degrees of freedom: 4225
Number of active degrees of freedom: 961
Setup systems, CPU/wall time: 0.635692s / 0.167512s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 209.69s / 71.3541s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     4
    Level:     1 2 4 8
Hmatrix memory usage before compression: 0.00786432 (dense) 0.00322401 (low rank) 0.0110883 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 275.048s / 23.5179s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     9
    Level:     1 2 4 8 16 32 64 128 256
Hmatrix memory usage before compression: 0.277348 (dense) 0.71185 (low rank) 0.989198 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 569.304s / 161.457s.
... Solving discrete system ...
SOLVE: 58 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 2.10576s / 0.192698s.
L2 error    : 0.0499417
Linfty error: 0.0549169
solution self-consistant l2 error:      0.0326615
solution self-consistant linfty error:  0.104135
rhs self-consistant l2 error:           10.806
rhs self-consistant linfty error :      40.5124
Cycle 4: 
... Refine grid ...
... Setup system ...
Number of cells: 43688
Number of degrees of freedom: 16641
Number of active degrees of freedom: 3969
Setup systems, CPU/wall time: 0.618627s / 0.517542s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 876.495s / 296.154s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     6
    Level:     1 2 4 8 16 32
Hmatrix memory usage before compression: 0.0487588 (dense) 0.0427809 (low rank) 0.0915397 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 1884.43s / 172.216s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     11
    Level:     1 2 4 8 16 32 64 128 256 512 1024
Hmatrix memory usage before compression: 1.15815 (dense) 3.15991 (low rank) 4.31806 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 2551.89s / 736.688s.
... Solving discrete system ...
SOLVE: 94 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 28.3344s / 2.48636s.
L2 error    : 0.0239267
Linfty error: 0.0344943
solution self-consistant l2 error:      0.0133331
solution self-consistant linfty error:  0.0468054
rhs self-consistant l2 error:           7.61971
rhs self-consistant linfty error :      40.5124
Cycle 5: 
... Refine grid ...
... Setup system ...
Number of cells: 174760
Number of degrees of freedom: 66049
Number of active degrees of freedom: 16129
Setup systems, CPU/wall time: 2.61753s / 2.22249s.
... Assembling rhs ...
... Compute rhs l2 projection ... 
... Assembling main system ...
Assemble near-field sparse matrix., CPU/wall time: 3636.47s / 1236.89s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     8
    Level:     1 2 4 8 16 32 64 128
Hmatrix memory usage before compression: 0.239337 (dense) 0.266165 (low rank) 0.505503 GB (total)
Assemble far-field Hmatrix, CPU/wall time: 9647.85s / 883.373s.
KDtree Info:
    Leaf size: 128
    Dimension: 2
    Depth:     13
    Level:     1 2 4 8 16 32 64 128 256 512 1024 2048 4096
Hmatrix memory usage before compression: 4.7317 (dense) 13.8802 (low rank) 18.6119 GB (total)
Assemble far-field diagonal matrix, CPU/wall time: 11311.9s / 3333.61s.
... Solving discrete system ...
SOLVE: 162 CG iterations needed to obtain convergence.
Solve, CPU/wall time: 223.548s / 24.8133s.
L2 error    : 0.0112253
Linfty error: 0.0215293
solution self-consistant l2 error:      0.00582915
solution self-consistant linfty error:  0.0224888
rhs self-consistant l2 error:           5.38041
rhs self-consistant linfty error :      40.5124

n cells n dofs true_error_l2 sol_sc_l2 sol_sc_linfty rhs_sc_l2 rhs_sc_linfty 
    512     49     1.754e-01 2.567e-01     4.719e-01 2.202e+01     4.048e+01 
   2048    225     9.909e-02 8.469e-02     2.269e-01 1.537e+01     4.053e+01 
   8192    961     4.994e-02 3.266e-02     1.041e-01 1.081e+01     4.051e+01 
  32768   3969     2.393e-02 1.333e-02     4.681e-02 7.620e+00     4.051e+01 
 131072  16129     1.123e-02 5.829e-03     2.249e-02 5.380e+00     4.051e+01 


+------------------------------------------------+------------+------------+
| Total CPU time elapsed since start             |  3.15e+04s |            |
|                                                |            |            |
| Section                            | no. calls |  CPU time  | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         6 |  1.18e+04s |        38% |
| Assemble far-field diagonal matrix |         6 |  1.46e+04s |        46% |
| Assemble near-field sparse matrix. |         6 |  4.78e+03s |        15% |
| Setup systems                      |         6 |      4.51s |         0% |
| Solve                              |         6 |       255s |      0.81% |
+------------------------------------+-----------+------------+------------+



+------------------------------------------------+------------+------------+
| Total wallclock time elapsed since start       |  7.01e+03s |            |
|                                                |            |            |
| Section                            | no. calls |  wall time | % of total |
+------------------------------------+-----------+------------+------------+
| Assemble far-field Hmatrix         |         6 |  1.08e+03s |        15% |
| Assemble far-field diagonal matrix |         6 |  4.27e+03s |        61% |
| Assemble near-field sparse matrix. |         6 |  1.62e+03s |        23% |
| Setup systems                      |         6 |      2.99s |         0% |
| Solve                              |         6 |      27.6s |      0.39% |
+------------------------------------+-----------+------------+------------+

[       OK ] H2Tester.TestConvergence (7010692 ms)
[----------] 1 test from H2Tester (7010692 ms total)

[----------] Global test environment tear-down
[==========] 1 test from 1 test suite ran. (7010693 ms total)
[  PASSED  ] 1 test.

